Impacts of the $^{12}\rm{C}\left({\alpha},{\gamma}\right)^{16}\!\rm{O}$ reaction rate on $^{56}{\rm Ni}$ nucleosynthesis in pair-instability supernovae

Nuclear reactions are key to our understanding of stellar evolution, particularly the $^{12}\rm{C}\left({\alpha},{\gamma}\right)^{16}\!\rm{O}$ rate, which is known to significantly influence the lower and upper ends of the black hole (BH) mass distribution due to pair-instability supernovae (PISNe). However, these reaction rates have not been sufficiently determined. We use the $\texttt{MESA}$ stellar evolution code to explore the impact of uncertainty in the $^{12}\rm{C}\left({\alpha},{\gamma}\right)^{16}\!\rm{O}$ rate on PISN explosions, focusing on nucleosynthesis and explosion energy by considering the high resolution of the initial mass. Our findings show that the mass of synthesized radioactive nickel ($^{56}{\rm Ni}$) and the explosion energy increase with $^{12}\rm{C}\left({\alpha},{\gamma}\right)^{16}\!\rm{O}$ rate for the same initial mass, except in the high-mass edge region. With a high (about twice the $\texttt{STARLIB}$ standard value) rate, the maximum amount of nickel produced falls below 70 $M_\odot$, while with a low rate (about half of the standard value) it increases up to 83.9 $M_\odot$. These results highlight that carbon "preheating" plays a crucial role in PISNe by determining core concentration when a star initiates expansion. Our results also suggest that the onset of the expansion, which means the end of compression, competes with collapse caused by helium photodisintegration, and the maximum mass that can lead to an explosion depends on the $^{12}\rm{C}\left({\alpha},{\gamma}\right)^{16}\!\rm{O}$ reaction rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
